Robustness test of the spacegroupMining model for determining space groups from atomic pair distribution function data

Machine learning models based on convolutional neural networks have been used for predicting space groups of crystal structures from their atomic pair distribution function (PDF). However, the PDFs used to train the model are calculated using a fixed set of parameters that reflect specific experimental conditions, and the accuracy of the model when given PDFs generated with different choices of these parameters is unknown. In this paper, we report that the results of the top-1 accuracy and top-6 accuracy are robust when applied to PDFs of different choices of experimental parameters $r_\text{max}$, $Q_\text{max}$, $Q_\text{damp}$ and atomic displacement parameters.

==> SI/adp.csv <==
ADP,0.005,0.006,0.007,0.008,0.009,0.01
Top_1_Acc,0.617914979757085,0.6492914979757085,0.6644736842105263,0.6766194331983806,0.666497975708502,0.6406882591093117
Top_6_Acc,0.8734817813765182,0.8947368421052632,0.9038461538461539,0.9023279352226721,0.9003036437246964,0.9003036437246964


==> SI/qdamp.csv <==
Q_damp,0,0.03,0.04,0.06,0.09,0.12,0.15
Top_1_Acc,0.6022267206477733,0.6589068825910931,0.6766194331983806,0.5794534412955465,0.3901821862348178,0.2935222672064777,0.23380566801619435
Top_6_Acc,0.861336032388664,0.8972672064777328,0.9023279352226721,0.8790485829959515,0.7413967611336032,0.6482793522267206,0.5784412955465587

==> SI/qmax.csv <==
Q_max,12,15,18,21,23,24,27,30
Top_1_Acc,0.5161943319838057,0.5905870445344129,0.59665991902834,0.603744939271255,0.6766194331983806,0.6629554655870445,0.5976720647773279,0.6098178137651822
Top_6_Acc,0.7773279352226721,0.7945344129554656,0.8107287449392713,0.8218623481781376,0.9023279352226721,0.8997975708502024,0.8046558704453441,0.8426113360323887

==> SI/rmax.csv <==
r_max,10,12,14,16,18,20,22,24,26,28,30
Top_1_Acc,0.2854251012145749,0.36690283400809715,0.4326923076923077,0.4493927125506073,0.5111336032388664,0.5516194331983806,0.6002024291497976,0.6169028340080972,0.6523279352226721,0.6710526315789473,0.6766194331983806
Top_6_Acc,0.6482793522267206,0.7165991902834008,0.7469635627530364,0.777834008097166,0.8203441295546559,0.8709514170040485,0.882085020242915,0.8896761133603239,0.9008097165991903,0.9008097165991903,0.9023279352226721

